Search for direct slepton and gaugino production in final states with two leptons and missing transverse momentum with the ATLAS detector in pp collisions at sqrt(s) = 7 TeV

A search for the electroweak pair production of charged sleptons and weak gauginos decaying into final states with two leptons is performed using 4.7 fb-1 of proton-proton collision data at sqrt(s)=7 TeV recorded with the ATLAS experiment at the Large Hadron Collider. No significant excesses are observed with respect to the prediction from Standard Model processes. In the scenario of direct slepton production, if the sleptons decay directly into the lightest neutralino, left-handed slepton masses between 85 and 195 GeV are excluded at 95% confidence level for a 20 GeV neutralino. Chargino masses between 110 and 340 GeV are excluded in the scenario of direct production of wino-like chargino pairs decaying into the lightest neutralino via an intermediate on-shell charged slepton for a 10 GeV neutralino. The results are also interpreted in the framework of the phenomenological minimal supersymmetric Standard Model.

==> 2Lepton.txt <==
Title: Search for direct slepton and gaugino production in final states with two leptons and missing transverse momentum with the ATLAS detector in pp collisions at sqrt(s)=7 TeV

Abstract: A search for the electroweak pair production of charged sleptons and weak gauginos decaying into final states with two leptons is performed using 4.7 fb-1 of proton-proton collision data at sqrt(s)=7 TeV recorded with the ATLAS experiment at the Large Hadron Collider. No significant excesses are observed with respect to the prediction from Standard Model processes. In the scenario of direct slepton production, if the sleptons decay directly into the lightest neutralino, left-handed slepton masses between 85 and 195 GeV are excluded at 95% confidence level for a 20 GeV neutralino. Chargino masses between 110 and 340 GeV are excluded in the scenario of direct production of wino-like chargino pairs decaying into the lightest neutralino via an intermediate on-shell charged slepton for a 10 GeV neutralino. The results are also interpreted in the framework of the phenomenological minimal supersymmetric Standard Model.

Comments: 14 pages plus author list (28 pages in total), 3 figures, 5 tables, submitted to Phys. Lett. B

